Benchmarking noisy label detection methods

Label noise is a common problem in real-world datasets, affecting both model training and validation. Clean data are essential for achieving strong performance and ensuring reliable evaluation. While various techniques have been proposed to detect noisy labels (or label errors), there is no clear consensus on optimal approaches. We perform a comprehensive benchmark of detection methods by decomposing them into three fundamental components: gathering strategy (in-sample vs out-of-sample), label disagreement measure, and aggregation method. This decomposition can be applied to many existing detection methods, and enables systematic comparison across diverse approaches. To fairly compare methods, we propose a unified benchmark task: detecting a fraction of training samples equal to the dataset's noise rate. We also introduce a novel metric: the false negative rate at this fixed operating point. Our evaluation spans vision and tabular datasets under both synthetic and real-world noise conditions. We identify that in-sample gathering using average probability aggregation combined with the logit margin as the label disagreement measure achieves the best results across most scenarios. Our findings provide practical guidance for designing new detection methods and selecting techniques for specific applications.

==> Appendices/noise_rates.csv <==
Class,Noise rate
Apple Pie,27.7
Baby Back Ribs,4.19
Baklava,22.16
Beef Carpaccio,25.18
Beef Tartare,20.11
Beet Salad,16.55
Beignets,26.77
Bibimbap,9.24
Bread Pudding,15.53
Breakfast Burrito,12.43
Bruschetta,24.48
Caesar Salad,8.61
Cannoli,26.9
Caprese Salad,12.65
Carrot Cake,20.21
Ceviche,16.12
Cheese Plate,21.02
Cheesecake,34.16
Chicken Curry,22.44
Chicken Quesadilla,5.85
Chicken Wings,17.16
Chocolate Cake,6.38
Chocolate Mousse,27.79
Churros,23.67
Clam Chowder,8.19
Club Sandwich,12.81
Crab Cakes,8.59
Creme Brulee,10.31
Croque Madame,32.7
Cup Cakes,19.96
Deviled Eggs,8.03
Donuts,19.24
Dumplings,43.71
Edamame,44.01
Eggs Benedict,5.48
Escargots,39.07
Falafel,36.61
Filet Mignon,22.78
Fish And Chips,15.1
Foie Gras,28.32
French Fries,10.54
French Onion Soup,6.98
French Toast,18.61
Fried Calamari,8.35
Fried Rice,16.9
Frozen Yogurt,22.2
Garlic Bread,14.29
Gnocchi,10.71
Greek Salad,4.69
Grilled Cheese Sandwich,12.26
Grilled Salmon,9.11
Guacamole,22.89
Gyoza,40.41
Hamburger,31.2
Hot And Sour Soup,11.05
Hot Dog,23.12
Huevos Rancheros,15.72
Hummus,29.24
Ice Cream,19.22
Lasagna,15.71
Lobster Bisque,18.85
Lobster Roll Sandwich,10.84
Macaroni And Cheese,6.37
Macarons,7.06
Miso Soup,26.62
Mussels,6.02
Nachos,13.62
Omelette,8.73
Onion Rings,9.17
Oysters,18.07
Pad Thai,12.37
Paella,8.92
Pancakes,19.46
Panna Cotta,12.39
Peking Duck,43.36
Pho,23.59
Pizza,5.84
Pork Chop,16.26
Poutine,22.74
Prime Rib,14.55
Pulled Pork Sandwich,8.51
Ramen,9.12
Ravioli,13.97
Red Velvet Cake,27.52
Risotto,13.29
Samosa,29.14
Sashimi,26.51
Scallops,8.36
Seaweed Salad,48.92
Shrimp And Grits,6.5
Spaghetti Bolognese,25.85
Spaghetti Carbonara,15.04
Spring Rolls,13.36
Steak,33.97
Strawberry Shortcake,26.06
Sushi,14.14
Tacos,18.37
Takoyaki,27.99
Tiramisu,21.42
Tuna Tartare,13.3
Waffles,22.08


==> Plots/fnr_curve_CIFAR-10N.csv <==
epoch	mean_Last_CE	mean_Mean_CE	mean_MeanProb_CE	mean_MeanProb_LM	std_Last_CE	std_Mean_CE	std_MeanProb_CE	std_MeanProb_LM
0	0.40831214767326185	0.40831214767326185	0.40831214767326185	0.4099333112265576	0.0031632779974034	0.0031632779974034	0.0031632779974034	0.004477076933489939
1	0.3464500202645444	0.3530820529825725	0.3509819092885303	0.33904425039607977	0.003739139636894262	0.004050102695894239	0.005295926403548988	0.006493414595365595
2	0.3209903835525589	0.3263696989794039	0.32360635201355886	0.30017316974319297	0.0025494777483521004	0.004091744626174929	0.0036997215441670252	0.0049300257716893905
4	0.2874249290740945	0.2962860616779043	0.29077779005931986	0.25840978593272174	0.000460189233882203	0.0021347637797974853	0.0018030353683529939	0.0034444799403165454
5	0.2751188239195313	0.2865406580450241	0.27942964518624963	0.24140599093622195	0.003717703119010109	0.003235044206952255	0.002960265666152793	0.004888859846621568
7	0.25487270181644006	0.26857890276703145	0.25995726023359494	0.2160016211635533	0.0031426111987826622	0.0030120904454864457	0.0033166303792691054	0.003731371191284249
8	0.2469879518072289	0.2605836188791865	0.25032239047934857	0.20618252827825065	0.0036676600028820836	0.0030411885690721082	0.0029547575498959835	0.003746891976190582
9	0.2422718396521867	0.25426476548395416	0.2430271544895177	0.19838988983456762	0.0008460235439523192	0.0026907300315929003	0.0027379920759122616	0.0029371314922723027
11	0.22921041966029254	0.24299030986330647	0.23077631627427142	0.18556795991304667	0.001775723692730701	0.003165369421101219	0.002927757090407541	0.003012090445486448
12	0.225415423160532	0.23860579934416568	0.22609704874544048	0.17956228584061015	0.0018572761742203377	0.0031069327997669443	0.002854150841975302	0.002776579349415379
14	0.21461994768063075	0.2293577981651376	0.2156515972145463	0.17053535241884973	0.001324486162486167	0.0024411476539579653	0.0026057643935285426	0.0015722772405845134
15	0.21403043366125052	0.22510224383773628	0.21086179580708153	0.1667956228584061	0.0025412777986797562	0.0025440807530637565	0.0018858366837235724	0.0010130597313929065
16	0.21226189160310968	0.2215283150952434	0.20691942080247597	0.16325853874212445	0.0015159000462157514	0.0023843910964759475	0.0025440807530637635	0.0011968833772359742
18	0.20638517372241258	0.21550421870970118	0.2010242806086732	0.15738182086142735	0.0026713624477308043	0.0020806614205070564	0.0019906330141468637	0.0018382662462094696
19	0.20426660771526473	0.21226189160310968	0.19770826424965918	0.15483954165284994	0.0007597947985446799	0.0022506156226503355	0.0020799272853167065	0.0017970964073921003
21	0.19768984193655356	0.20763789101359567	0.19196050256070152	0.14986551711432888	0.0016826945227852743	0.0023816139522952647	0.0014425976898752462	0.0018131711873149955
22	0.19592129987841275	0.20452452009874358	0.1888102870196382	0.14774695110718103	0.0004912233014986122	0.0021838018514774692	0.0022560377119120612	0.0013325331653237017
23	0.194300136325117	0.20251648797022956	0.18630485243727204	0.1459784090490402	0.0011883462969581005	0.0027441208771033414	0.002084816636880735	0.0015279418068416168
25	0.17276445230463136	0.19757930805791976	0.18081500313179322	0.1422939464279135	0.0009131597016612219	0.0024870122692605204	0.0015219328361020532	0.0014719416643040504
26	0.16432703290225123	0.19472384952654656	0.17735160826793414	0.14006484654213183	0.001277531295647605	0.0020945611005254044	0.0017762969691597413	0.0015751885680782333
28	0.16077152647286394	0.18884713164584946	0.17060904167127225	0.1361408938506319	0.0008842710290704048	0.0021891568829820094	0.001420908603093013	0.0007743948106917064
29	0.15811871338565273	0.1856416491654692	0.16710880218120186	0.13418812866143473	0.002615125050142822	0.0018471067720867169	0.0018963353203578109	0.0009777719693243078
30	0.15808186875944144	0.1833757046534763	0.1644744114070963	0.13286172211782912	0.0012362181990204868	0.0019765176016632857	0.0016607692275137141	0.0007658011750055944
32	0.15806344644633583	0.17801481153973694	0.15913194060646255	0.12982204045539958	0.0004912233014985977	0.0022840696716891575	0.0017627756845960882	0.00014622257715621615
33	0.15933458605062453	0.17573044471463836	0.15693968534689215	0.12851405622489961	0.0011994326524931449	0.001989865664418093	0.0018415864167284962	0.00035531670760078217
35	0.15996094469621605	0.1711801333775469	0.15331048966508234	0.12602704395563905	0.001201129163457719	0.0014425976898752265	0.0014166028095474986	0.00032383471189798875
36	0.15798975719391328	0.16907998968350468	0.1513024575365683	0.12523488449209683	0.0009735978970357363	0.0018834056105717658	0.0016106623185876993	0.00036240955699690287
38	0.1593714306768358	0.16539552706237795	0.14813381968239933	0.12344792012085037	0.002339778817502451	0.001949547322891694	0.0016527802820350775	0.00032383471189799146
39	0.16045834715006815	0.16331380568144135	0.14645738918978668	0.12311631848494897	0.0019806342790764145	0.00201705400584664	0.0015563311418513117	0.00035099220521088805
40	0.15938985298994143	0.16169264212814563	0.14513098264618104	0.1223057367083011	0.0003077132951713456	0.0017251195399741336	0.0020471160801870257	0.0006791315202522623
42	0.1597030323127372	0.15837662576913156	0.14244132493275855	0.12090564091227295	0.00129651732138926	0.0015556768087797868	0.0016729854217762893	0.0008147579082383108
43	0.1590950959802513	0.1571423307910541	0.14137283077263182	0.1207214177812166	0.0007624701406202742	0.0018515112058144212	0.0016478447569222491	0.0008387717798041492
45	0.15835820345602594	0.15450794001694854	0.1396595556538079	0.11974503518661804	0.0005857600344712556	0.0012988710612779554	0.0010872286709907087	0.0008015294174056562
46	0.1602004347665893	0.15325522272576544	0.13877528462473748	0.11913709885413214	0.001995996202171158	0.001357138184791489	0.0009963389177252038	0.0004700398224889632
47	0.16071625953354704	0.15226041781806124	0.13842526067573044	0.11880549721823074	0.0017882933223569652	0.0012444269093840649	0.001116793380216469	0.0004467173520865854
49	0.16066099259423014	0.15051029807302604	0.13678567480932904	0.1184738955823293	0.000651587604871865	0.0012162912818425309	0.0012120986072433706	0.0011649837333747753
50	0.15819240263807524	0.1494970708522162	0.13608562691131498	0.11816071625953355	0.002020332335455825	0.0011217963485235128	0.0013450811934911735	0.0014209086030930091
52	0.159813566191371	0.14802328580376553	0.13481448730702628	0.11788438156294904	0.0024130417437581704	0.001318708239797606	0.0010778234019608846	0.0016772400691382244
53	0.1606425702811245	0.14734166021885708	0.13435392947938543	0.1175896245532589	0.0017427352406001728	0.0012196350442530205	0.0012663246642411331	0.001452094351640584
54	0.1625584908441104	0.14673372388637118	0.13407759478280093	0.11751593530083637	0.0009704555610379885	0.0011968833772359876	0.0010529766156326702	0.0012312667043592298
56	0.16036623558454	0.14535205040344865	0.13334070225857558	0.11738697910909694	0.0012436084766027674	0.000999399873992761	0.001040330710253534	0.0013066862404705326
57	0.16167421981503996	0.14476253638406836	0.13304594524888544	0.11712906672561807	0.0005752365423527429	0.000989159851048873	0.0007523885581468055	0.0010862918085409942
59	0.1608636380383921	0.14354666371909655	0.13232747503776573	0.11683430971592794	0.0009120440510288107	0.0011071794850091472	0.0009922429541649395	0.0012158726649718066
60	0.16069783722044143	0.14297557201282193	0.13227220809844883	0.1167053535241885	0.0018165372258324626	0.001133982785933628	0.001034441998553225	0.001218799963672891
61	0.16088206035149774	0.1425150141851811	0.1317011163921742	0.1168711543421392	0.0018717469019427432	0.000965722885824477	0.0008508237160572875	0.0010270336291784564
63	0.16382963044839913	0.14155705390368814	0.13098264618105449	0.1168158874028223	0.002364452035658286	0.0009891598510488756	0.0010145661407475245	0.0011649837333747655
64	0.16207951070336393	0.14129914152020928	0.13079842304999814	0.1169264212814561	0.002937651415243006	0.0010692879305059814	0.0009609669028956129	0.0010344419985532107
66	0.16281640322758925	0.14059909362219522	0.13076157842378688	0.11679746508971667	0.0017025446889299513	0.000670076028129888	0.0006228267751511317	0.0014935713539448994
67	0.1610847057956597	0.14019380273387125	0.13028259828304042	0.1167053535241885	0.0002552670583351908	0.0004984248649080209	0.0007861386202922396	0.0013187082397975866
69	0.16301904867175124	0.13958586640138534	0.12998784127335028	0.11690799896835047	0.0011491448490291835	0.0005645169096954621	0.0008253114028444782	0.0012533943991138114


==> Plots/fnr_curve_Clothing1M.csv <==
epoch	mean_Last_CE	mean_Mean_CE	mean_MeanProb_CE	mean_MeanProb_LM	std_Last_CE	std_Mean_CE	std_MeanProb_CE	std_MeanProb_LM
0	0.5623526638378123	0.5623526638378123	0.5623526638378123	0.5592094923778093	0.035408383662592496	0.035408383662592496	0.035408383662592496	0.03486736141542899
7	0.41281628162816286	0.41163759233066166	0.4004793336476505	0.3681439572528682	0.02489305104596353	0.011510390339948483	0.006441225166465537	0.00477672230113074
15	0.36802608832311806	0.3675939022473676	0.3587930221593589	0.32017130284457024	0.01386968926854052	0.007376310075065767	0.004016201093210903	0.0035874262874944106
23	0.37922363664937925	0.35121012101210125	0.3422127927078422	0.30190161873330196	0.00588676345895544	0.0031281564198275967	0.0028321265583749872	0.002206175568343013
30	0.38311331133113313	0.3448059091623448	0.3360836083608361	0.2962831997485463	0.009613606492379152	0.002340620934874517	0.0023934456090708737	0.0015696200185005339
38	0.3690869086908691	0.34044475876159047	0.3310938236680811	0.2921577872072922	0.02005723781377907	0.002112891664269784	0.0029655223067913987	0.0018723483510048526
46	0.3555712714128556	0.3367908219393368	0.32873644507307875	0.2910576771962911	0.007606276047082746	0.0036412406864993548	0.001968799279642857	0.0022743918966535194
54	0.3521137828068521	0.333961967625334	0.32622190790507627	0.28775734716328777	0.014642971203507951	0.0022986959730174664	0.003101394133563714	0.002839475320627809
61	0.36063963539211064	0.3324689611818325	0.32551469432657554	0.28630363036303635	0.006739519610998475	0.0012983428918637832	0.0023047319465759122	0.003204214337356938
69	0.3661401854471162	0.33132956152758136	0.3244145843155744	0.2848499135627849	0.01359756599141305	0.001852455639498076	0.002484584591193188	0.0023847227574247416
77	0.34889203206034897	0.33093666509508096	0.3231573157315732	0.28355335533553355	0.0036539368222536367	0.0018043316836720102	0.0030058502987482362	0.0032005990656005234
85	0.3598538425271099	0.32991513437057995	0.32323589501807326	0.282964010686783	0.00668536110914058	0.001947514337795659	0.0022743918966535077	0.0025886478720774913
92	0.3552176646236052	0.32952223793807955	0.32280370894232285	0.28253182461103254	0.010135585753366238	0.001600299532800275	0.0024222949303470405	0.0027617573111409573
100	0.3386374351720886	0.3288543140028289	0.32154644035832153	0.28170674210278174	0.003009699513155053	0.0015592593771007544	0.002718661620620164	0.0019475143377956363
108	0.3268505421970769	0.3276363350620777	0.3204856199905705	0.2818639006757819	0.0016627458721907209	0.0012983428918637821	0.0024696283403768254	0.0021227318339211245
116	0.32465032217507467	0.3266540939808267	0.3187568756875688	0.2813531353135314	0.0028807642275378337	0.0005315004423412381	0.0014258405871149073	0.001476893456640924
123	0.3278720729215779	0.3259075907590759	0.3181282413955681	0.28048876316203053	0.003948755747053978	0.00042498246999810886	0.0012474075016806225	0.0017888656982291543
131	0.32366808109382367	0.32429671538582433	0.3173031588873173	0.28084236995128087	0.003949928354577112	0.0004907274869085694	0.001124397927177006	0.0009527232164845105
139	0.3247289014615748	0.32347163287757347	0.31671381423856676	0.28041018387553046	0.0038429609587225665	0.0014547782949531224	0.0016501650165016404	0.0006562664265475837
146	0.32323589501807326	0.32260726072607265	0.3157708628005658	0.2803708942322804	0.0026522691861916763	0.0014721824607256571	0.0015592593771007598	0.0005444132665625906
154	0.3225679710828226	0.3220572057205721	0.315024359578815	0.28041018387553046	0.004350518618969138	0.0013963032880651353	0.0011923613787123454	0.001124397927176969
162	0.3232751846613233	0.3215857300015716	0.3149064906490649	0.27997799779978	0.0008688254120499637	0.0012039567378630328	0.0011448060886636027	0.0015915943030432764
170	0.3210749646393211	0.320957095709571	0.31415998742731416	0.28009586672953013	0.0014721824607256857	0.0013387336977369857	0.001905446432969033	0.001717546204179945
177	0.3217428885745718	0.32017130284457024	0.31353135313531355	0.28001728744303	0.002711839372424535	0.0012268187172714078	0.002201973325350008	0.0020290352559602745
185	0.32103567499607105	0.3200927235580701	0.3136885117083137	0.28009586672953013	0.0028783518634908365	0.0012983428918637607	0.0021935446883872417	0.0025616726878363917
193	0.32064277856357065	0.31997485462832004	0.3132956152758133	0.2801744460160302	0.0030766575436825365	0.0013661275067353388	0.0021605731706533797	0.003048683912394515
201	0.3193069306930693	0.31911048247681917	0.3128634292000629	0.28033160458903034	0.001472182460725687	0.0012983428918637728	0.002310752153470439	0.0026073644543512663
208	0.32044633034732045	0.31899261354706904	0.313020587773063	0.28052805280528054	0.0016557683094220513	0.001260334349547814	0.002255992019480664	0.002601140557604167
216	0.3215464403583216	0.31883545497406884	0.3134527738488135	0.2808030803080308	0.0029182975962140103	0.0011366867940821577	0.0020324559415963294	0.0021227318339211254
224	0.3211535439258212	0.3187568756875688	0.312981298129813	0.2811566870972812	0.002004927050475098	0.001497136483047113	0.00200838879760049	0.002298695973017411
232	0.32024988213107025	0.31844255854156844	0.3126276913405626	0.28092094923778094	0.0012474075016806357	0.00106951576212608	0.0017175462041799897	0.0020963887430385593
239	0.3204856199905705	0.3182853999685683	0.3124312431243124	0.2812745560270313	0.0041656287239679865	0.0009885074355971352	0.0013762596171725046	0.0018944779901369118
247	0.3188747446173189	0.31793179317931797	0.3120776363350621	0.2813924249567814	0.0018272852356173916	0.0011923613787123578	0.002122731833921112	0.001604634437895807
255	0.3211142542825712	0.31773534496306777	0.3118026088323118	0.2813531353135314	0.001668306910699537	0.0015651881413674084	0.0017175462041799637	0.001247407501680662
262	0.3227644192990728	0.3175781863900676	0.3118418984755618	0.2814317146000314	0.002180840654782005	0.0015155823921095513	0.0016089576637940248	0.0016515676219537889
270	0.32005343391482005	0.31718528995756723	0.3118811881188119	0.2817460317460318	0.002328719395369712	0.0017443008706917323	0.001476893456640933	0.0014924893849773968
278	0.32079993713657085	0.31675310388181677	0.3116061606160616	0.282021059248782	0.0018272852356173916	0.0022124639675154874	0.0017732648273450888	0.001406217992155692
286	0.3225679710828226	0.3165959453088166	0.3115668709728116	0.282021059248782	0.002520668699095619	0.0023544300277508583	0.001887130277938536	0.001406217992155692
293	0.3212714128555713	0.31655665566556657	0.3111739745403112	0.282021059248782	0.0026365077903202213	0.002484584591193215	0.002014145154483176	0.0012268187172713968
301	0.32079993713657085	0.31632091780606636	0.31109539525381114	0.28229608675153234	0.000988507435597113	0.002180840654782036	0.002069710386777642	0.0012965582272513113
309	0.32233223322332233	0.315967311016816	0.3110561056105611	0.2821782178217822	0.0025453503593816647	0.0023818080412113165	0.0021216407355021394	0.0016627458721906639
317	0.3208785164230709	0.31577086280056577	0.31070249882131074	0.2822175074650322	0.0019945057593111844	0.0018373947746487696	0.0019475143377956495	0.001890807703208556
324	0.31938550997956944	0.3156922835140657	0.31062391953481067	0.2823746660380324	0.0038381376609841382	0.0018043316836720668	0.0020083887976005384	0.0018348726117924463
332	0.3208785164230709	0.31533867672481536	0.3106632091780607	0.2824139556812824	0.0027297114085622666	0.0016002995328002676	0.002304731946575898	0.0020652304889126898
340	0.32142857142857145	0.3150636492220651	0.31030960238881033	0.28209963853528214	0.0024069516568436897	0.001650165016501661	0.002652269186191697	0.0021487519902365832
348	0.32162501964482165	0.3152993870815653	0.31050605060506054	0.28213892817853214	0.0035288574397661122	0.001760158477495082	0.002545350359381656	0.0024451293230396774
355	0.32410026716957413	0.3151815181518152	0.31034889203206034	0.282021059248782	0.0011202716823340477	0.001671080490188324	0.002654014674492623	0.0024845845911932226
363	0.32201791607732205	0.315024359578815	0.31023102310231027	0.2820996385352821	0.001671080490188323	0.0018723483510048205	0.0027186616206201866	0.00212600176936489
371	0.32241081250982245	0.3149064906490649	0.31003457488606007	0.2822175074650322	0.0010162279707981868	0.0022865762261435555	0.0030834235672219323	0.001890807703208556
379	0.32123212321232125	0.3149064906490649	0.30983812666980987	0.28229608675153234	0.0015383287718412665	0.0020963887430385493	0.0031013941335637364	0.0018859028760019117


==> Plots/fnr_curve_Food-101N.csv <==
epoch	mean_Last_CE	mean_Mean_CE	mean_MeanProb_CE	mean_MeanProb_LM	std_Last_CE	std_Mean_CE	std_MeanProb_CE	std_MeanProb_LM
0	0.7000798860755096	0.7000798860755096	0.7000798860755096	0.7116112674099545	0.013763110229143415	0.013763110229143415	0.013763110229143415	0.015150629994334884
10	0.5851134034941475	0.5402035358271683	0.5234621930464382	0.5410023965822653	0.01163366230998903	0.001622075569286995	0.0022112179559441486	0.004370160878505933
20	0.5513875863985273	0.485221076030704	0.4593449341808204	0.476607273106179	0.005068768608269724	0.004604065461130507	0.006051036224378833	0.003153640919125056
30	0.5314508005974089	0.4549685665659407	0.42270153867528043	0.4401375429821819	0.01771887385954523	0.0017352639362018675	0.0026202187089774094	0.0013056125962427468
40	0.5223507346045639	0.43732416380118794	0.4034594144003334	0.4225626063700462	0.008572880346806953	0.0015733738533439175	0.0014587892049598983	0.003573795577088106
50	0.5016845542009656	0.42259733944635475	0.3881768608245632	0.4079399812441388	0.008453848116077665	0.0022112179559441378	0.001094505314618381	0.001884249382101189
61	0.5029349449480741	0.41242054808794415	0.37827793407662114	0.39724219374109965	0.013201813399045186	0.0017216538128434046	0.002749622657499196	0.0028750932008718066
71	0.4900489736375951	0.4046056059185162	0.3704629919071932	0.38845472543503184	0.005053394041047043	0.0013056125962427273	0.0020240772858648465	0.002115013351066402
81	0.4890764475009552	0.39831891910666534	0.3644541697058108	0.38261956861519225	0.00802694844742786	0.0013193998064132935	0.0021055808504362936	0.0034290888135677005
91	0.49025737209544645	0.39213643152374006	0.35848008058073705	0.37796533638984403	0.005963983753779014	0.0011711795561173593	0.0005140025906342193	0.0007680644780485848
101	0.494807405091869	0.38800319544302037	0.3550415060261887	0.37362370185127297	0.00968567191200685	0.0009903495835075643	0.0009454800172842947	0.00039449191384807405
112	0.4914382966899378	0.38470355319370636	0.35104720225070335	0.37021986037303317	0.0022860592090451215	0.00047750085390805424	0.001987994584592996	0.001004860973324237
122	0.4777881977006703	0.3819596401653294	0.3486853530617206	0.36799694348928486	0.0030133821300745065	0.001414706807989752	0.002189010629236739	0.0013235079631313909
132	0.4883817859747837	0.37970199020527245	0.34660136848320655	0.36601715813969643	0.006589314058044135	0.0012016841299021643	0.002048073771359878	0.0012733356104215798
142	0.478378659997916	0.37765273870306687	0.3448994477440867	0.3632037789587024	0.005158651159523437	0.0013028376460359973	0.0018316552913667703	0.001273335610421533
152	0.4790385884477788	0.37574241950609566	0.34351012469174397	0.36188392205897674	0.011176227499795638	0.0012633485102617596	0.0011141686591189062	0.0014772790329016935
162	0.4816435691709215	0.37372790108019865	0.34212080163940123	0.3601472682435483	0.0029181985775130915	0.0007889838276962055	0.0013599230280609883	0.0007318713315169927
173	0.48278976068910423	0.37105345420443886	0.3413566739606127	0.3582716821228857	0.00605462379557805	0.00027568524654211925	0.0011270869882663342	0.0009339258559792096
183	0.4793511861345559	0.3699419957625647	0.33958528706887564	0.35643082907853146	0.012171403651503472	0.0009903495835075849	0.001263348510261776	0.0005347089131444141
193	0.4861588690910354	0.36848320655760475	0.33909902400055575	0.3560834983154458	0.005210308765471451	0.0005738846042811335	0.001628755387127035	0.0004338159840504766
203	0.4373241638011878	0.3666770865895592	0.33729290403251017	0.35375638220277167	0.0011270869882663381	0.00020839845785140115	0.0012633485102617418	0.001102740986168435
213	0.43169740543919977	0.36407210586641653	0.3350352540724532	0.353165919905526	0.0012284907911380377	0.00047750085390805424	0.000873866529499429	0.001327603407565996
224	0.4325657323469139	0.36177972283005105	0.33253447257823626	0.35146399916640614	0.002767334832001979	0.0014475819515942009	0.0008676319681009132	0.00130144795215139
234	0.43294779618630824	0.3601125351672398	0.3309020179917335	0.3504914730297662	0.003005565302043545	0.0016376194274775044	0.0017724081584068764	0.0013875853117597916
244	0.4330519954152339	0.35799381751241705	0.3293737626341565	0.3492758153589663	0.0027978996732515474	0.0006699073155495276	0.0007293946024799491	0.0013784262327105202
254	0.4391302837692334	0.3565002952311486	0.3277065749713452	0.34847695460386924	0.0050235844845305	0.0009454800172843228	0.0007293946024799293	0.0015039863217401867
264	0.43690736688548504	0.3553888367892744	0.32694244729255667	0.3479906915355493	0.0013545899760341734	0.0008422323401744934	0.0008093626617853685	0.0014967497778066215
274	0.4392692160744677	0.35382584835538883	0.3264561842242367	0.34628877079642945	0.0034658319744621845	0.0005738846042811734	0.0007866869266719468	0.0014967497778066111
285	0.44826508283838695	0.3529227883713661	0.3260046542322253	0.3459761731096523	0.003908512938107998	0.0004775008539081224	0.0005347089131443857	0.001028005181268316
295	0.4474662220832899	0.3520891945399604	0.3255878573165225	0.34576777465180086	0.00572084450026622	0.0011027409861684664	0.0009681747674458179	0.0012211035275778198
305	0.4475704213122156	0.35122086763224614	0.32513632732451114	0.3451425792782467	0.004614665327426607	0.0009454800172842692	0.00026222897555731715	0.0011524893211793427
315	0.4508005974089125	0.350352540724532	0.3239206696537112	0.34476051543885244	0.002955170472912485	0.0008093626617853495	0.00048127562295686136	0.0014637426630339822
325	0.45236358584279807	0.34993574380882914	0.3245111319509569	0.34448265082838386	0.0020691703669350344	0.0008093626617853143	0.00039449191384807405	0.0014018572519614034
336	0.45712201729707197	0.3494147476642006	0.32482372963773404	0.344795248515161	0.003021777638845445	0.0008093626617853685	0.0012431336298269163	0.0014095810418326968
346	0.4618457156750373	0.3491716161300406	0.32485846271404256	0.34493418082039523	0.0048127562295686545	0.0010878718879765022	0.0011141686591188656	0.0015466947364254227
356	0.4625056441249001	0.3486506199854121	0.32510159424820256	0.34493418082039523	0.0038204805130608982	0.0007866869266719818	0.0010048609733242801	0.0009339258559792312
366	0.46333923795630577	0.3481990899934007	0.32517106040081967	0.34469104928623534	0.005480456817425614	0.001084539960126115	0.0008862040792034382	0.00045419390888199303
376	0.46663888020561983	0.34778229307769787	0.324823729637734	0.3446215831336181	0.004272591939059218	0.0009848526886011373	0.0006779626027558227	0.0007820728873049388
386	0.46646521482407693	0.3474002292383036	0.3250321280955854	0.3449689138967038	0.0013875853117597968	0.0015768204595625127	0.0007392517333122579	0.0006015945286960748
397	0.4766767392587961	0.34719183078045224	0.3254141919349796	0.3454551769650238	0.003439100773015598	0.000955001707816166	0.0005801567534469283	0.0010694178262888154
407	0.4711889132020423	0.34663610155951513	0.3261088534611511	0.34656663540689797	0.005048019803600856	0.0010489159022292473	0.0004211161700872787	0.0010262433887460783
417	0.4783091938452988	0.34632350387273797	0.32607412038484246	0.34691396616998366	0.003323503515377889	0.0009454800172843245	0.0007392517333122579	0.0012076925880110695
427	0.4798374492028759	0.34639297002535513	0.32607412038484246	0.3475738946198465	0.005832365101242674	0.0007820728873049388	0.0005738846042811544	0.0016018689948386845
437	0.4807752422632072	0.34608037233857797	0.32662984960577957	0.3483032892223264	0.0030840155438051084	0.0007092694889604969	0.0009454800172843136	0.001955876242617683
448	0.48334548991004134	0.34608037233857797	0.3271161126740995	0.34875481921433776	0.001171179556117319	0.00030079726434802535	0.0013438603815187392	0.002076154928120379
458	0.4843180160466813	0.3458719738807266	0.32687298113993957	0.3494147476642006	0.00130144795215139	0.0006105517637889184	0.0015768204595625328	0.0016617517576889842
468	0.48754819214337813	0.3456635754228752	0.32708137959779093	0.3499010107325205	0.003542773783474007	0.0006015945286960748	0.0012676383307904733	0.002261387351694377
478	0.48799972213538956	0.3454899100413324	0.3274634434371852	0.3504220068771491	0.001311144877786592	0.0008862040792034164	0.001399273181097123	0.002629869639288134
488	0.4926539543607377	0.3453857108124067	0.32801917265812236	0.3513250668611719	0.006083843108052533	0.0008486535183126458	0.0016243052274794	0.0027377508803360113
499	0.49449480740509183	0.3453162446597895	0.3282970372685909	0.3515681983953319	0.003907586859919882	0.000993997292296472	0.0015641457746098134	0.0027091799520683616


==> Plots/fnr_curve_Human_Activity.csv <==
epoch	mean_Last_CE	mean_Mean_CE	mean_MeanProb_CE	mean_MeanProb_LM	std_Last_CE	std_Mean_CE	std_MeanProb_CE	std_MeanProb_LM
0	0.6285427639829445	0.6285427639829445	0.6285427639829445	0.6413343365939302	0.029883864577088467	0.029883864577088467	0.029883864577088467	0.0722125519735852
32	0.047153248056182595	0.04213694507148232	0.04263857536995235	0.04790569350388763	0.0031326802098813147	0.0026065474906980858	0.0024187737047888023	0.001149379406811093
65	0.04439428141459745	0.04213694507148232	0.04263857536995235	0.047153248056182595	0.0015048908954100786	0.0015048908954100795	0.001737698327132054	0.0011493794068110964
97	0.04263857536995235	0.04088286932530725	0.04138449962377728	0.04364183596689241	0.0008688491635660263	0.0017376983271320582	0.0019907835297701946	0.0007524454477050423
130	0.04238776022071734	0.03862553298219213	0.03912716328066215	0.04238776022071733	0.002298758813622192	0.001149379406811095	0.0015048908954100864	0.001149379406811095
162	0.04690243290694759	0.03661901178831201	0.036368196639077005	0.0398796087283672	0.003861250142548446	0.0015663401049406576	0.0026425015683101925	0.0022573363431151253
195	0.0474040632054176	0.03486330574366692	0.03561575119137196	0.038876348131427145	0.0019907835297701916	0.0015663401049406573	0.0008688491635660314	0.002298758813622192
227	0.05342362678705794	0.035364936042136946	0.03712064208678204	0.03862553298219213	0.0013032737453490455	0.001303273745349042	0.0004344245817830157	0.0018936128505820807
260	0.07072987208427389	0.036368196639077	0.0381239026837221	0.039377978429897174	0.011084213591163457	0.0015663401049406573	0.0008688491635660243	0.001737698327132054
292	0.08577878103837472	0.03686982693754703	0.0398796087283672	0.04213694507148232	0.008871200995147923	0.0007524454477050397	0.0007524454477050441	0.0013032737453490424
325	0.09932279909706547	0.0381239026837221	0.04138449962377728	0.04439428141459745	0.012039127163280667	0.0004344245817830157	0.001303273745349042	0.0
357	0.11863556558816153	0.03862553298219212	0.04339102081765739	0.047153248056182595	0.007831700524703281	0.0008688491635660298	0.00284871248848772	0.0011493794068110964
390	0.144971156257838	0.039377978429897174	0.04765487835465262	0.0509154752947078	0.011269948301309753	0.0021721229089150715	0.0030409720724811026	0.0030409720724811026
422	0.1652871833458741	0.04138449962377728	0.05116629044394282	0.05467770253323301	0.010703079153926206	0.001990783529770196	0.002606547490698087	0.0028487124884877253
455	0.17807875595685982	0.04238776022071734	0.05492851768246803	0.05668422372711312	0.007611733586904197	0.0018936128505820775	0.0032798336670734987	0.0024187737047887993
487	0.20792575871582644	0.04314020566842238	0.058690744920993236	0.059192375219463265	0.009408075913474303	0.001566340104940655	0.003981567059540389	0.0015663401049406556
520	0.22247303737145727	0.044645096563832455	0.06245297215951844	0.06295460245798846	0.0034753966542641255	0.0030409720724810926	0.004699020314821969	0.0008688491635660213
552	0.2523200401304239	0.04589917231000753	0.06596438424880863	0.06646601454727867	0.008817855947452704	0.0034481382204332826	0.004144146386219793	0.0024187737047887997
585	0.2626034612490595	0.0474040632054176	0.06897416603962879	0.06822172059192376	0.014512642228732817	0.0019907835297701985	0.004144146386219784	0.0017376983271320597
617	0.2668673187860547	0.049159769250062706	0.07323802357662403	0.07148231753197894	0.01412381060978288	0.002418773704788805	0.004344245817830143	0.0007524454477050475
650	0.28768497617256084	0.050664660145472794	0.07649862051667922	0.07499372962126914	0.009557340799226297	0.0038612501425484462	0.00427858593158565	0.002418773704788804
682	0.2952094306496113	0.05242036619011789	0.08051166290443944	0.07850514171055932	0.02908698862833147	0.0035559184546671294	0.004189438948705811	0.003132680209881311
715	0.30022573363431154	0.053674441936292956	0.08276899924755456	0.08001003260596941	0.016502417004861793	0.0026425015683101956	0.004576946975393693	0.0037117252538120754
747	0.3130173062452972	0.05517933283170304	0.08628041133684476	0.08201655379984951	0.018856228873049906	0.002418773704788804	0.005010028682076289	0.004189438948705812
780	0.3182844243792325	0.05743666917481816	0.08979182342613494	0.08452470529219965	0.021229098539753008	0.003040972072481098	0.004837547409577602	0.0031326802098813147
812	0.3105091547529471	0.058690744920993236	0.09255079006772009	0.08602959618760975	0.014941932288544263	0.0032798336670734935	0.005267118133935281	0.0038612501425484584
845	0.33182844243792325	0.059944820667168296	0.09530975670930525	0.08828693253072485	0.002712980643689973	0.0035559184546671186	0.005010028682076287	0.0033929644490766557
877	0.3283170303486331	0.061449711562578384	0.0980687233508904	0.09054426887383998	0.011809638692744972	0.004278585931585645	0.00554636177263507	0.002642501568310193
910	0.3222974667669927	0.06270378730875345	0.10208176573865062	0.09355405066466015	0.009286936835502193	0.0038612501425484475	0.005010028682076289	0.0031326802098813147
942	0.34487083019814396	0.06395786305492852	0.1050915475294708	0.09530975670930525	0.014596924531679418	0.003279833667073496	0.004408927973726356	0.003040972072481109
975	0.3408577878103838	0.06521193880110358	0.108853774767996	0.09731627790318535	0.015105236944984746	0.004144146386219783	0.0030409720724811026	0.0037117252538120754
1007	0.3556558816152496	0.06646601454727867	0.11211437170805118	0.09857035364936041	0.015426660962810923	0.004408927973726349	0.003279833667073493	0.003981567059540397
1040	0.3606721845999499	0.06797090544268874	0.1143717080511663	0.09982442939553549	0.007536984801262463	0.005697424976975441	0.003448138220433286	0.004144146386219794
1072	0.3501379483320793	0.06947579633809882	0.11687985954351643	0.10082768999247554	0.015371510856327654	0.005010028682076288	0.0024187737047887997	0.003981567059540393
1105	0.364434411838475	0.07047905693503888	0.11863556558816153	0.10233258088788562	0.016248873174562865	0.006081944144962205	0.002418773704788802	0.0032798336670734935
1137	0.3503887634813143	0.07123150238274394	0.12189616252821671	0.10408828693253074	0.02108638029293572	0.005443324407878278	0.00260654749069808	0.0024187737047888093
1170	0.35289691497366443	0.07323802357662403	0.12415349887133183	0.10709806872335088	0.002712980643689973	0.005844585000115895	0.0034481382204332935	0.0031326802098813147
1202	0.34863305743666917	0.07474291447203411	0.12791572610985705	0.10985703536493606	0.007536984801262452	0.004597517627244386	0.0039815670595404066	0.003909821236047127
1235	0.3614246300476549	0.07574617506897417	0.13117632304991222	0.11086029596187612	0.008322377739170814	0.005010028682076298	0.0037872257011641445	0.0031326802098813103
1267	0.36593930273388514	0.07700025081514923	0.1329320290945573	0.11261600200652121	0.018497510978171382	0.004408927973726349	0.003711725253812085	0.0030409720724811
1300	0.3691998996739403	0.07775269626285429	0.1361926260346125	0.11462252320040132	0.019481411817538388	0.0038612501425484393	0.003279833667073501	0.0033929644490766713
1332	0.3576624028091297	0.07850514171055932	0.13895159267619764	0.11537496864810635	0.0136550364573024	0.003861250142548447	0.004408927973726346	0.0037872257011641545
1365	0.35741158765989467	0.07900677200902935	0.14095811387007776	0.11713067469275146	0.015217267431269138	0.003448138220433287	0.004144146386219793	0.005285003136620382
1397	0.35966892400300976	0.08026084775520442	0.14171055931778279	0.11838475043892653	0.01608544644577274	0.003040972072481096	0.004778670399613155	0.005647519563179177
1430	0.3935289691497366	0.08101329320290947	0.14421871081013293	0.11963882618510159	0.016277883862139877	0.0030409720724811	0.0037117252538120854	0.006019563581640332
1462	0.3581640331075997	0.0817657386506145	0.14773012289942314	0.1216453473789817	0.013375762855252927	0.002298758813622191	0.004144146386219793	0.0060819441449622026
1495	0.3669425633308252	0.08301981439678957	0.14973664409330326	0.12315023827439177	0.0018936128505820603	0.0018936128505820818	0.004576946975393689	0.005338298634008705
1527	0.37998495109104585	0.08327062954602459	0.15274642588412343	0.12490594431903689	0.011825608461626554	0.0026425015683101964	0.004189438948705806	0.006159031431055259
1560	0.36267870579382994	0.08377225984449461	0.15550539252570855	0.12590920491597693	0.009606580387361728	0.0026425015683101886	0.0033929644490766535	0.006487342441122442
1593	0.363932781540005	0.08477552044143466	0.15751191371958867	0.127163280662152	0.006399473700613531	0.002298758813622191	0.0030409720724811034	0.00615903143105527


==> fnr_metric_example_data.csv <==
Step	Predicted positives fraction	Relative residual noise	Perfect model	Excess residual noise	Random model
0	1.0	0.0	0.0	0.0	0.0
5	0.9800631578947367	0.0	0.0	0.0	0.019936842105263253
10	0.9634526315789472	0.0	0.0	0.0	0.03654736842105277
15	0.946842105263158	0.0	0.0	0.0	0.05315789473684196
20	0.9302315789473684	0.0001045369015262	0.0	0.0001045369015262	0.06976842105263159
25	0.913621052631579	0.0002090738030524	0.0	0.0002090738030524	0.086378947368421
30	0.8969894736842106	0.0002090738030524	0.0	0.0002090738030524	0.10301052631578944
35	0.880378947368421	0.0003136107045787	0.0	0.0003136107045787	0.11962105263157896
40	0.8637684210526316	0.0003136107045787	0.0	0.0003136107045787	0.13623157894736837
45	0.8471578947368421	0.0003136107045787	0.0	0.0003136107045787	0.1528421052631579
50	0.8305473684210526	0.0004181476061049	0.0	0.0004181476061049	0.1694526315789474
55	0.8139368421052632	0.0004181476061049	0.0	0.0004181476061049	0.18606315789473682
60	0.7973263157894737	0.0004181476061049	0.0	0.0004181476061049	0.20267368421052634
65	0.7807157894736843	0.0005226845076311	0.0	0.0005226845076311	0.21928421052631575
70	0.7641052631578947	0.0005226845076311	0.0	0.0005226845076311	0.23589473684210527
75	0.7474947368421052	0.0006272214091574	0.0	0.0006272214091574	0.2525052631578948
80	0.7308842105263158	0.0007317583106836	0.0	0.0007317583106836	0.2691157894736842
85	0.7142736842105263	0.0008362952122099	0.0	0.0008362952122099	0.2857263157894737
90	0.6976631578947369	0.0008362952122099	0.0	0.0008362952122099	0.3023368421052631
95	0.6810526315789474	0.0008362952122099	0.0	0.0008362952122099	0.31894736842105265
100	0.664442105263158	0.0013589797198411	0.0	0.0013589797198411	0.33555789473684206
105	0.6478315789473684	0.0013589797198411	0.0	0.0013589797198411	0.3521684210526316
110	0.6312210526315789	0.001777127325946	0.0	0.001777127325946	0.3687789473684211
115	0.6146105263157895	0.0019862011289985	0.0	0.0019862011289985	0.3853894736842105
120	0.598	0.002195274932051	0.0	0.002195274932051	0.402
125	0.5813894736842106	0.0025088856366297	0.0	0.0025088856366297	0.41861052631578943
130	0.564778947368421	0.0027179594396822	0.0	0.0027179594396822	0.43522105263157895
135	0.5481684210526315	0.0028224963412084	0.0	0.0028224963412084	0.4518315789473685
140	0.5315578947368421	0.0030315701442609	0.0	0.0030315701442609	0.4684421052631579
145	0.5149473684210526	0.0033451808488396	0.0	0.0033451808488396	0.4850526315789474
150	0.4983368421052631	0.0037633284549445	0.0	0.0037633284549445	0.5016631578947369
155	0.4817263157894736	0.0044950867656282	0.0	0.0044950867656282	0.5182736842105264
160	0.4651157894736842	0.0048086974702069	0.0	0.0048086974702069	0.5348842105263159
165	0.4484842105263157	0.0054359188793644	0.0	0.0054359188793644	0.5515157894736843
170	0.4318736842105263	0.0063767509931005	0.0	0.0063767509931005	0.5681263157894737
175	0.4152631578947368	0.0067948985992055	0.0	0.0067948985992055	0.5847368421052632
180	0.3986526315789473	0.0073175831068367	0.0	0.0073175831068367	0.6013473684210526
185	0.3820421052631579	0.0081538783190466	0.0	0.0081538783190466	0.617957894736842
190	0.3654315789473684	0.0093037842358352	0.0	0.0093037842358352	0.6345684210526317
195	0.3488210526315789	0.0116035960694125	0.0	0.0116035960694125	0.6511789473684211
200	0.3322105263157894	0.0130671126907798	0.0	0.0130671126907798	0.6677894736842106
205	0.3156	0.0160986828350407	0.0	0.0160986828350407	0.6844
210	0.2989894736842105	0.0199665481915116	0.0	0.0199665481915116	0.7010105263157895
215	0.282378947368421	0.0239389504495086	0.0	0.0239389504495086	0.7176210526315789
220	0.2657684210526316	0.0306293121471879	0.0	0.0306293121471879	0.7342315789473683
225	0.2491578947368421	0.038992264269287	0.0	0.038992264269287	0.7508421052631579
230	0.2325473684210526	0.0507003972402258	0.0	0.0507003972402258	0.7674526315789474
235	0.2159368421052631	0.0682625966966339	0.0	0.0682625966966339	0.7840631578947369
240	0.2	0.0966966339117708	0.0	0.0864520175621994	0.8
245	0.1827157894736842	0.1399749111436337	0.0927242316537737	0.0472506794898599	0.8172842105263158
250	0.1661052631578947	0.2006063140288521	0.1752038469579762	0.0254024670708759	0.8338947368421052
255	0.1494947368421052	0.2721095546727995	0.2576834622621785	0.0144260924106209	0.8505052631578948
260	0.1328842105263158	0.3494668618022162	0.3401630775663808	0.0093037842358353	0.8671157894736842
265	0.1162736842105263	0.4290194438636839	0.4226426928705833	0.0063767509931005	0.8837263157894737
270	0.0996631578947368	0.5090947104327828	0.5051223081747858	0.0039724022579969	0.9003368421052632
275	0.0830526315789473	0.5900062722140915	0.5876019234789881	0.0024043487351034	0.9169473684210527
280	0.0664421052631579	0.6715450554045578	0.6700815387831904	0.0014635166213673	0.9335578947368421
285	0.0498315789473684	0.7531883754965503	0.7525611540873929	0.0006272214091573	0.9501684210526316
290	0.0332210526315789	0.8352498431946477	0.8350407693915952	0.0002090738030524	0.9667789473684211
295	0.0166105263157894	0.91772945849885	0.9175203846957976	0.0002090738030525	0.9833894736842106
300	0.0	1.0	1.0	0.0	1.0

